Towards Optimal Robustness in Learning-Augmented Paging

Learning-augmented paging has been extensively studied in recent years. A key advantage over naive ML-based approaches is \emph{bounded robustness}, which guarantees worst-case performance even when predictions are inaccurate, making these algorithms valuable for real-world systems. Prior work achieves robustness bounds of $2H_k + O(1)$ in the randomized setting, leaving a gap to the optimal competitive ratio $H_k$. In this paper, we study how to close this gap. We begin by reviewing online optimality and proving a new property of the latest $H_k$-competitive algorithm, which facilitates our analysis in the learning-augmented setting. Then, we review existing learning-augmented paging algorithms and introduce a unifying primitive, the \emph{relative prediction budget}, which captures the essence of establishing robustness and reveals that prior algorithms either overuse or underutilize predictions. Guided by the above analysis, we develop a new framework that achieves the best-possible robustness up to an additive constant for learning-augmented paging: $H_k + O(1)$. Experiments further demonstrate strong practical performance.

==> plot/bzip/logdis/bo_lru.csv <==
x,y
0,1.000
5,1.524
10,1.834
20,1.905
30,1.934
40,1.925
50,1.930


==> plot/bzip/logdis/fr.csv <==
x,y
0,1.000
5,1.839
10,1.962
20,2.008
30,1.993
40,2.004
50,2.028


==> plot/bzip/logdis/ftp.csv <==
x,y
0,1.000
5,1.504
10,1.776
20,2.039
30,2.103
40,2.151
50,2.163


==> plot/bzip/logdis/lmarker.csv <==
x,y
0,1.355
5,1.760
10,1.866
20,1.905
30,1.917
40,1.919
50,1.896


==> plot/bzip/logdis/onopt_om.csv <==
x,y
0,1.000
5,1.870
10,1.991
20,2.003
30,2.039
40,2.033
50,2.026


==> plot/bzip/logdis/predmarker.csv <==
x,y
0,1.355
5,1.672
10,1.772
20,1.816
30,1.838
40,1.844
50,1.838


==> plot/bzip/logdis/rpb_om_0.csv <==
x,y
0,1.000
5,1.864
10,2.017
20,2.014
30,2.006
40,2.051
50,2.008


==> plot/bzip/logdis/rpb_om_1.csv <==
x,y
0,1.000
5,1.681
10,1.909
20,1.959
30,1.985
40,2.000
50,1.997


==> plot/bzip/logdis/rpb_om_2.csv <==
x,y
0,1.000
5,1.608
10,1.834
20,1.906
30,1.950
40,1.949
50,1.970


==> plot/bzip/logdis/rpb_om_4.csv <==
x,y
0,1.000
5,1.570
10,1.785
20,1.865
30,1.897
40,1.917
50,1.916

